xRAI: Explainable Representations through AI

We present xRAI an approach for extracting symbolic representations of the mathematical function a neural network was supposed to learn from the trained network. The approach is based on the idea of training a so-called interpretation network that receives the weights and biases of the trained network as input and outputs the numerical representation of the function the network was supposed to learn that can be directly translated into a symbolic representation. We show that interpretation nets for different classes of functions can be trained on synthetic data offline using Boolean functions and low-order polynomials as examples. We show that the training is rather efficient and the quality of the results are promising. Our work aims to provide a contribution to the problem of better understanding neural decision making by making the target function explicit

==> data/multi_epoch_analysis_results_boolean.txt <==
epochs;n4_lambda;n4_int;n5_lambda;n5_int;n6_lambda;n6_int
1;0.501268;0.499023;0.500795;0.500008;0.500945;0.499446
5;0.50492382;0.498805;0.501983847;0.500008;0.503759987;0.500779
10;0.505125999;0.7099;0.503550226;0.591769;0.512451599;0.524232
15;0.505970955;0.770777;0.507665825;0.63266;0.524899437;0.549388
20;0.509448051;0.83019;0.515427647;0.656059;0.537443381;0.574244
25;0.514629364;0.94517;0.525926016;0.688016;0.548393797;0.589078
30;0.520474434;0.981883;0.537044733;0.709574;0.557333929;0.603714
35;0.52915287;0.906041;0.548068501;0.741419;0.564169412;0.610971
40;0.538116455;0.998327;0.557851274;0.734156;0.569941129;0.621618
45;0.549612999;0.998774;0.568901576;0.762889;0.574089279;0.625989
50;0.560451508;0.99705;0.577103856;0.816388;0.577955075;0.645693
55;0.573352814;0.999232;0.5845791;0.815862;0.580998724;0.652423
60;0.584058762;1;0.592066821;0.842791;0.583626805;0.660411
65;0.594382286;1;0.598005469;0.870984;0.585876201;0.671738
70;0.604288101;1;0.602936787;0.900101;0.587914291;0.679756
75;0.613130569;1;0.607544312;0.904188;0.589767566;0.682262
80;0.622089386;1;0.61154604;0.933428;0.591453859;0.689643
85;0.628430367;1;0.615153157;0.947548;0.592956256;0.692722
90;0.635293007;1;0.618280695;0.967842;0.594418549;0.69664
95;0.641755104;1;0.621231425;0.980288;0.595817595;0.707635
100;0.646252632;1;0.624007541;0.999039;0.597211743;0.713688
105;0.650741577;1;0.626719162;0.997475;0.598462576;0.730019
110;0.655708313;1;0.62907238;0.999379;0.599695001;0.751059
115;0.660329819;1;0.631349695;0.99988;0.600927533;0.751862
120;0.664175034;1;0.633351453;0.999947;0.602065324;0.766654
125;0.667241096;1;0.635292543;0.99998;0.603211681;0.767548
130;0.670249939;1;0.637114435;0.99999;0.604322758;0.790897
135;0.673317909;1;0.638930116;0.999995;0.605369894;0.792227
140;0.676275253;1;0.64068632;1;0.60644687;0.793088
145;0.679045677;1;0.642335643;1;0.607517429;0.798518
150;0.681546211;1;0.643841206;1;0.608567517;0.802353
155;0.683896065;1;0.64536987;1;0.609627936;0.811893
160;0.686067581;1;0.646844121;1;0.610694164;0.823246
165;0.688327789;1;0.648321957;1;0.611713908;0.832011
170;0.690351486;1;0.649677832;1;0.612722646;0.853722
175;0.692326546;1;0.651069153;1;0.613693073;0.853733
180;0.694326401;1;0.652460333;1;0.614672473;0.856318
185;0.696072578;1;0.653759579;1;0.615651375;0.859885
190;0.697800636;1;0.655076454;1;0.616613039;0.864817
195;0.699401855;1;0.656402878;1;0.617601347;0.881851
200;0.701065063;1;0.657698306;1;0.618542386;0.881321

==> data/multi_epoch_analysis_results_polynomial.txt <==
epochs;n4_lambda;n4_int;n5_lambda;n5_int;n6_lambda;n6_int
1;10.551;6.2253;11.707;7.2168;13.400;8.8089
5;10.33402946;4.4676;11.52770124;5.5571;13.24657589;7.2348
10;10.03950613;4.1378;11.28867462;5.1212;13.044819;6.5197
15;9.679163662;3.9154;11.00520786;4.854;12.81210298;6.2787
20;9.216354052;3.7823;10.64650361;4.7101;12.52540161;6.1629
25;8.673148156;3.6526;10.20368062;4.6011;12.16981515;6.0437
30;8.141805392;3.5002;9.72221695;4.4955;11.76113646;5.9167
35;7.677968882;3.3395;9.265099212;4.3671;11.3441165;5.8252
40;7.28569985;3.1857;8.861110112;4.2495;10.95500342;5.7286
45;6.951031718;3.0585;8.5097359;4.133;10.60560683;5.633
50;6.662476014;2.9408;8.2011876;4.0248;10.29299149;5.5668
55;6.412410558;2.8428;7.927067476;3.9237;10.01153018;5.4517
60;6.198505724;2.7545;7.683793988;3.8194;9.75509838;5.353
65;6.02246314;2.6726;7.47109549;3.7274;9.521324594;5.2476
70;5.879668998;2.6092;7.289669778;3.6556;9.309865042;5.1798
75;5.765038966;2.546;7.139693388;3.5929;9.12338199;5.1305
80;5.672240778;2.5005;7.017713574;3.5541;8.962873662;5.0613
85;5.59427019;2.4624;6.918841332;3.5275;8.827944596;5.0271
90;5.526382038;2.4316;6.837571394;3.448;8.716315826;5.0166
95;5.46507453;2.4063;6.76839563;3.4208;8.624102068;4.96
100;5.4080339;2.3822;6.70761023;3.3975;8.547739904;4.9031
105;5.354398738;2.3588;6.652544762;3.3497;8.48256163;4.8849
110;5.301729046;2.3626;6.601293198;3.34;8.425542132;4.851
115;5.250664044;2.3332;6.553026876;3.3225;8.374639256;4.8351
120;5.199816234;2.3337;6.50526408;3.331;8.327537066;4.8047
125;5.149927624;2.3287;6.45899727;3.3254;8.282981328;4.8188
130;5.099997728;2.3242;6.413128182;3.3315;8.240055804;4.7936
135;5.050578804;2.3279;6.367230754;3.3253;8.198509584;4.7791
140;5.000814442;2.3253;6.321820744;3.3383;8.157105186;4.8178
145;4.951688696;2.3414;6.275973998;3.3372;8.116047762;4.8165
150;4.90234117;2.3252;6.230829292;3.3468;8.075403658;4.7964
155;4.85287357;2.3888;6.184611936;3.3444;8.034887536;4.7956
160;4.80437739;2.3834;6.138860928;3.3715;7.993937756;4.8179
165;4.754751782;2.353;6.093242696;3.3725;7.952337528;4.837
170;4.706413194;2.3612;6.047021848;3.3846;7.911438534;4.8892
175;4.65846506;2.3695;6.000732754;3.3796;7.87023939;4.8695
180;4.610952396;2.3701;5.955311742;3.3932;7.828053144;4.8774
185;4.563542476;2.3811;5.909694336;3.4065;7.785988482;4.8815
190;4.516738096;2.3719;5.86350629;3.4394;7.743857148;4.9141
195;4.470076032;2.379;5.817518408;3.4644;7.70201683;4.928
200;4.423981;2.4271;5.77218991;3.4652;7.659087596;4.9136

==> data/samples_analysis_results_boolean.txt <==
samples;n4_lambda;n4_int;n5_lambda;n5_int;n6_lambda;n6_int
100;0.701065063;0.670288;0.657698306;0.542559;0.618542386;0.50308
500;0.701065063;0.787145;0.657698306;0.668945;0.618542386;0.528111
750;0.701065063;0.823573;0.657698306;0.679942;0.618542386;0.559378
1000;0.701065063;0.87616;0.657698306;0.693331;0.618542386;0.586926
2500;0.701065063;0.991898;0.657698306;0.694519;0.618542386;0.624304
5000;0.701065063;0.998027;0.657698306;0.796804;0.618542386;0.649965
7500;0.701065063;1;0.657698306;0.912285;0.618542386;0.674248
10000;0.701065063;1;0.657698306;0.951258;0.618542386;0.698352
15000;0.701065063;1;0.657698306;0.986928;0.618542386;0.737302
20000;0.701065063;1;0.657698306;0.99999;0.618542386;0.781054
25000;0.701065063;1;0.657698306;1;0.618542386;0.813098
30000;0.701065063;1;0.657698306;1;0.618542386;0.836235
35000;0.701065063;1;0.657698306;1;0.618542386;0.861052
36864;0.701065063;1;0.657698306;1;0.618542386;0.872253

==> data/samples_analysis_results_polynomial.txt <==
samples;n4_lambda;n4_int;n5_lambda;n5_int;n6_lambda;n6_int
100;4.423981;4.3752;5.77218991;5.7201;7.659087596;7.71
500;4.423981;3.8022;5.77218991;4.8752;7.659087596;6.4894
750;4.423981;3.7046;5.77218991;4.7564;7.659087596;6.3436
1000;4.423981;3.5965;5.77218991;4.6813;7.659087596;6.2536
2500;4.423981;3.2923;5.77218991;4.3946;7.659087596;5.9919
5000;4.423981;3.0217;5.77218991;4.2083;7.659087596;5.9592
7500;4.423981;2.8224;5.77218991;3.9541;7.659087596;5.5635
10000;4.423981;2.7695;5.77218991;3.8997;7.659087596;5.541
15000;4.423981;2.5944;5.77218991;3.6736;7.659087596;5.2657
20000;4.423981;2.5033;5.77218991;3.5597;7.659087596;5.0852
25000;4.423981;2.4686;5.77218991;3.4776;7.659087596;4.9919
28125;4.423981;2.3913;5.77218991;3.45;7.659087596;4.9248


